Optimal Identical Binary Quantizer Design for Distributed Estimation

We consider the design of identical one-bit probabilistic quantizers for distributed estimation in sensor networks. We assume the parameter-range to be finite and known and use the maximum Cram\'er-Rao Lower Bound (CRB) over the parameter-range as our performance metric. We restrict our theoretical analysis to the class of antisymmetric quantizers and determine a set of conditions for which the probabilistic quantizer function is greatly simplified. We identify a broad class of noise distributions, which includes Gaussian noise in the low-SNR regime, for which the often used threshold-quantizer is found to be minimax-optimal. Aided with theoretical results, we formulate an optimization problem to obtain the optimum minimax-CRB quantizer. For a wide range of noise distributions, we demonstrate the superior performance of the new quantizer - particularly in the moderate to high-SNR regime.

==> README.txt <==
Package Information


[ ] Properly executed and signed the IEEE Copyright Form;
    - submitted online

[ ] One PDF file of your final manuscript with the text, abstract, figures and tables, all references in Single Column Double-Spaced format (One full blank line between lines of type).
    - single-column-double-space.pdf  (15 pages)
   
[ ] One PDF file of your final manuscript with the text, abstract, figures and tables, all references in Double Column Single-Spaced format. (This file serves as a confirmation of the approximate publication length of the manuscript, and gives an additional confirmation of your understanding that over length page charges beyond 6 pages will be paid when billed.)
    - double-column-single-space.pdf  (6 pages)

[ ] One electronic copy of the finalized manuscript in LaTeX or MS Word formats including editable source files for figures and tables.
    - source-file.tex
    - source-file-ref.bib
    - source-fig-1.pdf
    - source-fig-2.pdf
    - source-fig-3.pdf

[ ] Supplemental electronic materials (Multimedia), to illustrate the concepts described by the authors. If applicable, please read the "Reproducible Research" section below.
    - multimedia_materials.rar (source code)

[ ] Contact information including current affiliations, telephones, fax numbers and email addresses of all authors. (If necessary, please modify your existing ScholarOne Manuscripts account information as well).
    - S. Kar and P. K. Varshney are with the Department of Electrical Engineering and Computer Science, Syracuse University, Syracuse, NY, 13244 USA. 
        - E-mail: swkar@syr.edu, varshney@syr.edu  
        - Phone: 315-443-1060
        - Fax:   315-443-4745
	
    - H. Chen is with College of Engineering, Boise State University, Boise, ID 83725. 
        - E-mail: haochen@boisestate.edu
        - Phone: 208-426-1020
        - Fax:   208-426-2470

